Virtual Geometricity is Rare

We present the results of computer experiments suggesting that the probability that a random multiword in a free group is virtually geometric decays to zero exponentially quickly in the length of the multiword. We then prove this fact.

==> ExperimentalData/rank2fullwords.txt <==
1    0    500
2    0    500
3    0    500
4    0    500
5    0    500
6    0    500
7    0    500
8    0    500
9    0    500
10    0    500
11    0    500
12    0    500
13    0    500
14    0    500
15    0    500
16    0    500
17    0    500
18    1    499
19    2    498
20    0    500
21    2    498
22    0    500
23    1    499
24    2    498
25    5    495
26    2    498
27    11    489
28    9    491
29    21    479
30    21    479
31    24    476
32    34    466
33    46    454
34    45    455
35    69    431
36    71    429
37    60    440
38    90    410
39    86    414
40    109    391
41    101    399
42    119    381
43    131    369
44    156    344
45    136    364
46    170    330
47    186    314
48    189    311
49    195    305
50    240    260
51    222    278
52    223    277
53    222    278
54    246    254
55    262    238
56    550    450
57    575    425
58    584    416
59    639    361
60    590    410
61    645    355
62    678    322
63    666    334
64    682    318
65    684    316
66    677    323
67    717    283
68    768    232
69    1511    489
70    1506    494
71    1546    454
72    1598    402
73    1610    390
74    1601    399
75    1636    364
76    1658    342
77    1671    329
78    1680    320
79    1685    315
80    1706    294
81    1692    308
82    1726    274
83    1759    241
84    1768    232
85    1754    246
86    1772    228
87    1789    211
88    1813    187
89    1835    165
90    1810    190
91    1851    149
92    1866    134
93    1844    156
94    1872    128
95    1856    144
96    1868    132
97    1876    124
98    1875    125
99    1893    107
100    1886    114
101    1902    98
102    3821    179
103    3814    186
104    3843    157
105    3838    162
106    3843    157
107    3842    158
108    3875    125
109    3860    140
110    3901    99
111    3880    120
112    3891    109
113    3886    114
114    3881    119
115    3893    107
116    3911    89
117    3915    85
118    3900    100
119    3906    94
120    3918    82
121    3928    72
122    7857    143
123    7860    140
124    7861    139
125    7872    128
126    7870    130
127    7898    102
128    7892    108
129    7900    100
130    7915    85
131    7909    91
132    7922    78
133    7918    82
134    7921    79
135    7927    73
136    7913    87
137    7919    81
138    7943    57
139    7940    60
140    7939    61


==> ExperimentalData/rank3fullwords.txt <==
100    0    1000
101    0    1000
102    0    1000
103    0    1000
104    0    1000
105    0    1000
106    0    1000
107    0    1000
108    0    1000
109    0    1000
110    0    1000
111    0    1000
112    0    1000
113    0    1000
114    0    1000
115    0    1000
116    0    1000
117    0    1000
118    0    1000
119    0    1000
120    0    1000
121    0    1000
122    0    1000
123    0    1000
124    0    1000
125    0    1000
126    0    1000
127    0    1000
128    0    1000
129    0    1000
130    0    1000
131    0    1000
132    0    1000
133    0    1000
134    0    1000
135    0    1000
136    0    1000
137    0    1000
138    0    1000
139    0    1000
140    0    1000
141    0    1000
142    0    1000
143    0    1000
144    0    1000
145    0    1000
146    0    1000
147    0    1000
148    0    1000
149    0    1000
150    0    1000
151    0    1000
152    0    1000
153    0    1000
154    0    1000
155    0    1000
156    0    1000
157    0    1000
158    0    1000
159    0    1000
160    0    1000
161    0    1000
162    0    1000
163    0    1000
164    0    1000
165    1    999
166    0    1000
167    1    999
168    0    1000
169    0    1000
170    1    999
171    0    1000
172    0    1000
173    0    1000
174    1    999
175    2    998
176    1    999
177    0    1000
178    0    1000
179    0    1000
180    1    999
181    1    999
182    0    1000
183    2    998
184    2    998
185    6    994
186    2    998
187    1    999
188    1    999
189    3    997
190    0    1000
191    2    998
192    3    997
193    2    998
194    0    1000
195    2    998
196    2    998
197    5    995
198    10    990
199    5    995
200    5    995
201    3    997
202    1    999
203    7    993
204    3    997
205    8    992
206    9    991
207    4    996
208    6    994
209    9    991
210    13    987
211    11    989
212    8    992
213    12    988
214    15    985
215    19    981
216    12    988
217    16    984
218    23    977
219    16    984
220    17    983
221    23    977
222    21    979
223    20    980
224    13    987
225    20    980
226    33    967
227    38    962
228    32    968
229    30    970
230    40    960
231    32    968
232    36    964
233    42    958
234    39    961
235    49    951
236    50    950
237    56    944
238    45    955
239    67    933
240    57    943
241    57    943
242    60    940
243    61    939
244    65    935
245    55    945
246    66    934
247    75    925
248    83    917
249    89    911
250    87    913
251    63    937
252    100    900
253    92    908
254    93    907
255    85    915
256    93    907
257    80    920
258    108    892
259    111    889
260    106    894
261    124    876
262    119    881
263    122    878
264    135    865
265    129    871
266    142    858
267    118    882
268    153    847
269    153    847
270    138    862
271    154    846
272    163    837
273    158    842
274    168    832
275    165    835
276    147    853
277    165    835
278    190    810
279    177    823
280    203    797
281    185    815
282    188    812
283    193    807
284    193    807
285    201    799
286    227    773
287    206    794
288    219    781
289    211    789
290    227    773
291    214    786
292    243    757
293    257    743
294    245    755
295    268    732
296    253    747
297    257    743
298    267    733
299    272    728
300    271    729
301    284    716
302    308    692
303    305    695
304    296    704
305    306    694
306    298    702
307    329    671
308    313    687
309    330    670
310    335    665
311    336    664
312    347    653
313    354    646
314    363    637
315    382    618
316    371    629
317    377    623
318    345    655
319    391    609
320    385    615
321    422    578
322    409    591
323    401    599
324    403    597
325    440    560
326    413    587
327    402    598
328    393    607
329    441    559
330    452    548
331    440    560
332    431    569
333    423    577
334    469    531
335    473    527
336    457    543
337    464    536
338    472    528
339    431    569
340    467    533
341    505    495
342    493    507
343    466    534
344    508    492
345    519    481
346    510    490
347    516    484
348    528    472
349    534    466
350    518    482
351    526    474
352    548    452
353    560    440
354    548    452
355    544    456
356    534    466
357    549    451
358    580    420
359    599    401
360    600    400
361    567    433
362    583    417
363    577    423
364    609    391
365    563    437
366    594    406
367    584    416
368    597    403
369    618    382
370    601    399
371    622    378
372    619    381
373    617    383
374    633    367
375    646    354
376    651    349
377    622    378
378    641    359
379    662    338
380    627    373
381    657    343
382    683    317
383    651    349
384    656    344
385    681    319
386    681    319
387    678    322
388    663    337
389    683    317
390    694    306
391    680    320
392    689    311
393    708    292
394    688    312
395    704    296
396    714    286
397    708    292
398    700    300
399    744    256
400    710    290
401    724    276
402    722    278
403    727    273
404    732    268
405    730    270
406    721    279
407    762    238
408    717    283
409    754    246
410    730    270
411    748    252
412    778    222
413    758    242
414    776    224
415    772    228
416    770    230
417    788    212
418    791    209
419    780    220
420    784    216
421    811    189
422    784    216
423    811    189
424    799    201
425    779    221
426    785    215
427    784    216
428    799    201
429    796    204
430    804    196
431    821    179
432    807    193
433    786    214
434    799    201
435    815    185
436    813    187
437    836    164
438    806    194
439    831    169
440    820    180
441    831    169
442    836    164
443    845    155
444    846    154
445    867    133
446    845    155
447    838    162
448    840    160
449    845    155
450    860    140
451    868    132
452    870    130
453    847    153
454    843    157
455    855    145
456    840    160
457    862    138
458    857    143
459    844    156
460    852    148
461    861    139
462    850    150
463    860    140
464    884    116
465    883    117
466    872    128
467    877    123
468    889    111
469    873    127
470    892    108
471    869    131
472    894    106
473    885    115
474    909    91
475    882    118
476    910    90
477    881    119
478    907    93
479    903    97
480    892    108
481    896    104
482    909    91
483    907    93
484    891    109
485    897    103
486    909    91
487    913    87
488    909    91
489    915    85
490    915    85
491    912    88
492    923    77
493    910    90
494    922    78
495    917    83
496    911    89
497    920    80
498    920    80
499    920    80
500    935    65
501    919    81
502    922    78
503    930    70
504    930    70
505    926    74
506    924    76
507    927    73
508    930    70
509    930    70
510    932    68
511    939    61
512    946    54
513    926    74
514    939    61
515    922    78
516    937    63
517    930    70
518    933    67
519    932    68
520    935    65
521    921    79
522    939    61
523    950    50
524    942    58
525    947    53
526    943    57
527    940    60
528    929    71
529    941    59
530    948    52
531    950    50
532    954    46
533    946    54
534    945    55
535    944    56
536    949    51
537    958    42
538    953    47
539    956    44
540    952    48
541    958    42
542    949    51
543    959    41
544    939    61
545    952    48
546    956    44
547    974    26
548    964    36
549    966    34
550    960    40
551    954    46
552    953    47
553    971    29
554    968    32
555    965    35
556    962    38
557    961    39
558    957    43
559    965    35
560    961    39
561    974    26
562    962    38
563    976    24
564    963    37
565    963    37
566    972    28
567    967    33
568    966    34
569    964    36
570    959    41
571    970    30
572    983    17
573    965    35
574    966    34
575    969    31
576    965    35
577    975    25
578    969    31
579    978    22
580    976    24
581    965    35
582    968    32
583    979    21
584    970    30
585    972    28
586    968    32
587    977    23
588    977    23
589    986    14
590    975    25
591    971    29
592    981    19
593    975    25
594    980    20
595    979    21
596    977    23
597    974    26
598    978    22
599    967    33
600    979    21
601    968    32
602    984    16
603    984    16
604    979    21
605    981    19
606    976    24
607    979    21
608    978    22
609    984    16
610    982    18
611    976    24
612    972    28
613    982    18
614    991    9
615    978    22
616    986    14
617    984    16
618    982    18
619    982    18
620    982    18
621    986    14
622    990    10
623    978    22
624    985    15
625    989    11
626    983    17
627    985    15
628    977    23
629    983    17
630    982    18
631    983    17
632    985    15
633    983    17
634    984    16
635    989    11
636    991    9
637    986    14
638    984    16
639    997    3
640    984    16
641    982    18
642    985    15
643    983    17
644    982    18
645    985    15
646    988    12
647    985    15
648    984    16
649    994    6
650    994    6
651    990    10
652    986    14
653    988    12
654    983    17
655    988    12
656    992    8
657    986    14
658    978    22
659    993    7
660    991    9
661    986    14
662    994    6
663    988    12
664    986    14
665    987    13
666    993    7
667    993    7
668    995    5
669    993    7
670    993    7
671    997    3
672    989    11
673    994    6
674    996    4
675    989    11
676    995    5
677    992    8
678    993    7
679    994    6
680    992    8
681    986    14
682    995    5
683    988    12
684    989    11
685    994    6
686    993    7
687    994    6
688    991    9
689    997    3
690    995    5
691    992    8
692    991    9
693    994    6
694    993    7
695    994    6
696    991    9
697    995    5
698    996    4
699    991    9
700    995    5
701    996    4
702    995    5
703    991    9
704    994    6
705    999    1
706    994    6
707    995    5
708    995    5
709    990    10
710    997    3
711    995    5
712    997    3
713    997    3
714    999    1
715    993    7
716    997    3
717    997    3
718    998    2
719    996    4
720    996    4
721    994    6
722    991    9
723    998    2
724    995    5
725    996    4
726    995    5
727    993    7
728    996    4
729    996    4
730    995    5
731    997    3
732    996    4
733    997    3
734    991    9
735    994    6
736    996    4
737    999    1
738    997    3
739    997    3
740    999    1
741    997    3
742    999    1
743    998    2
744    995    5
745    994    6
746    996    4
747    998    2
748    993    7
749    998    2


==> ExperimentalData/rank4fullwords.txt <==
650    0    500
651    0    500
652    0    500
653    0    500
654    0    500
655    1    499
656    0    500
657    0    500
658    0    500
659    0    500
660    2    498
661    0    500
662    0    500
663    0    500
664    0    500
665    0    500
666    0    500
667    0    500
668    1    499
669    0    500
670    1    499
671    2    498
672    2    498
673    1    499
674    0    500
675    0    500
676    2    498
677    0    500
678    0    500
679    0    500
680    1    499
681    2    498
682    0    500
683    1    499
684    0    500
685    1    499
686    1    499
687    1    499
688    0    500
689    0    500
690    0    500
691    1    499
692    2    498
693    0    500
694    3    497
695    2    498
696    2    498
697    1    499
698    3    497
699    1    499
700    2    498
701    1    499
702    1    499
703    5    495
704    2    498
705    2    498
706    6    494
707    3    497
708    3    497
709    2    498
710    5    495
711    4    496
712    3    497
713    3    497
714    3    497
715    1    499
716    5    495
717    3    497
718    4    496
719    3    497
720    6    494
721    3    497
722    2    498
723    3    497
724    5    495
725    1    499
726    5    495
727    6    494
728    2    498
729    3    497
730    4    496
731    5    495
732    6    494
733    4    496
734    3    497
735    6    494
736    6    494
737    5    495
738    6    494
739    8    492
740    3    497
741    7    493
742    3    497
743    9    491
744    12    488
745    8    492
746    7    493
747    3    497
748    6    494
749    5    495
750    9    491
751    11    489
752    5    495
753    10    490
754    7    493
755    8    492
756    9    491
757    10    490
758    11    489
759    6    494
760    8    492
761    9    491
762    12    488
763    11    489
764    8    492
765    7    493
766    12    488
767    7    493
768    14    486
769    12    488
770    16    484
771    9    491
772    13    487
773    14    486
774    15    485
775    13    487
776    11    489
777    14    486
778    11    489
779    18    482
780    8    492
781    26    474
782    16    484
783    16    484
784    14    486
785    12    488
786    13    487
787    9    491
788    12    488
789    16    484
790    12    488
791    16    484
792    16    484
793    19    481
794    21    479
795    12    488
796    15    485
797    17    483
798    22    478
799    16    484
800    11    489
801    19    481
802    18    482
803    23    477
804    22    478
805    20    480
806    17    483
807    24    476
808    19    481
809    18    482
810    19    481
811    18    482
812    34    466
813    28    472
814    28    472
815    33    467
816    23    477
817    32    468
818    23    477
819    29    471
820    30    470
821    16    484
822    31    469
823    30    470
824    27    473
825    20    480
826    32    468
827    34    466
828    25    475
829    29    471
830    28    472
831    29    471
832    37    463
833    27    473
834    31    469
835    37    463
836    30    470
837    25    475
838    31    469
839    26    474
840    35    465
841    33    467
842    27    473
843    33    467
844    47    453
845    37    463
846    48    452
847    36    464
848    43    457
849    44    456
850    43    457
851    42    458
852    42    458
853    39    461
854    44    456
855    44    456
856    55    445
857    37    463
858    49    451
859    42    458
860    51    449
861    50    450
862    48    452
863    59    441
864    64    436
865    44    456
866    50    450
867    56    444
868    43    457
869    52    448
870    59    441
871    45    455
872    37    463
873    53    447
874    62    438
875    48    452
876    64    436
877    55    445
878    69    431
879    57    443
880    61    439
881    72    428
882    55    445
883    55    445
884    63    437
885    53    447
886    55    445
887    68    432
888    70    430
889    64    436
890    62    438
891    74    426
892    65    435
893    58    442
894    72    428
895    67    433
896    56    444
897    50    450
898    69    431
899    75    425
900    62    438
901    75    425
902    81    419
903    75    425
904    68    432
905    57    443
906    69    431
907    72    428
908    80    420
909    90    410
910    71    429
911    80    420
912    68    432
913    92    408
914    78    422
915    85    415
916    81    419
917    97    403
918    78    422
919    84    416
920    81    419
921    87    413
922    96    404
923    86    414
924    107    393
925    94    406
926    104    396
927    93    407
928    83    417
929    89    411
930    99    401
931    100    400
932    86    414
933    94    406
934    100    400
935    118    382
936    99    401
937    93    407
938    120    380
939    112    388
940    98    402
941    108    392
942    106    394
943    107    393
944    109    391
945    107    393
946    110    390
947    107    393
948    114    386
949    112    388
950    112    388
951    115    385
952    133    367
953    100    400
954    108    392
955    117    383
956    130    370
957    129    371
958    105    395
959    121    379
960    126    374
961    116    384
962    129    371
963    130    370
964    133    367
965    119    381
966    125    375
967    117    383
968    148    352
969    127    373
970    153    347
971    129    371
972    145    355
973    138    362
974    122    378
975    136    364
976    136    364
977    131    369
978    138    362
979    130    370
980    121    379
981    127    373
982    154    346
983    139    361
984    148    352
985    155    345
986    155    345
987    153    347
988    135    365
989    131    369
990    146    354
991    145    355
992    144    356
993    169    331
994    139    361
995    169    331
996    155    345
997    163    337
998    165    335
999    159    341
1000    165    335
1001    176    324
1002    185    315
1003    149    351
1004    171    329
1005    178    322
1006    175    325
1007    161    339
1008    167    333
1009    167    333
1010    167    333
1011    156    344
1012    170    330
1013    166    334
1014    170    330
1015    181    319
1016    173    327
1017    174    326
1018    165    335
1019    171    329
1020    160    340
1021    174    326
1022    183    317
1023    179    321
1024    194    306
1025    179    321
1026    185    315
1027    195    305
1028    175    325
1029    193    307
1030    184    316
1031    203    297
1032    204    296
1033    191    309
1034    182    318
1035    180    320
1036    195    305
1037    185    315
1038    185    315
1039    210    290
1040    231    269
1041    197    303
1042    210    290
1043    204    296
1044    188    312
1045    211    289
1046    198    302
1047    208    292
1048    216    284
1049    204    296
1050    215    285
1051    199    301
1052    183    317
1053    218    282
1054    209    291
1055    203    297
1056    230    270
1057    223    277
1058    238    262
1059    194    306
1060    220    280
1061    201    299
1062    210    290
1063    205    295
1064    221    279
1065    217    283
1066    227    273
1067    232    268
1068    208    292
1069    221    279
1070    211    289
1071    239    261
1072    231    269
1073    226    274
1074    238    262
1075    209    291
1076    250    250
1077    232    268
1078    237    263
1079    232    268
1080    220    280
1081    231    269
1082    249    251
1083    240    260
1084    254    246
1085    456    544
1086    478    522
1087    506    494
1088    473    527
1089    501    499
1090    473    527
1091    494    506
1092    470    530
1093    499    501
1094    508    492
1095    508    492
1096    475    525
1097    502    498
1098    521    479
1099    490    510
1100    529    471
1101    503    497
1102    515    485
1103    542    458
1104    504    496
1105    509    491
1106    516    484
1107    518    482
1108    526    474
1109    525    475
1110    535    465
1111    506    494
1112    510    490
1113    536    464
1114    512    488
1115    521    479
1116    509    491
1117    538    462
1118    543    457
1119    515    485
1120    562    438
1121    531    469
1122    557    443
1123    535    465
1124    548    452
1125    552    448
1126    554    446
1127    553    447
1128    540    460
1129    539    461
1130    551    449
1131    567    433
1132    537    463
1133    567    433
1134    542    458
1135    570    430
1136    540    460
1137    586    414
1138    576    424
1139    565    435
1140    542    458
1141    564    436
1142    571    429
1143    576    424
1144    579    421
1145    593    407
1146    566    434
1147    597    403
1148    581    419
1149    576    424
1150    588    412
1151    600    400
1152    586    414
1153    602    398
1154    594    406
1155    596    404
1156    581    419
1157    589    411
1158    598    402
1159    603    397
1160    612    388
1161    630    370
1162    606    394
1163    595    405
1164    591    409
1165    618    382
1166    596    404
1167    636    364
1168    613    387
1169    630    370
1170    618    382
1171    621    379
1172    623    377
1173    616    384
1174    602    398
1175    638    362
1176    649    351
1177    630    370
1178    629    371
1179    636    364
1180    617    383
1181    629    371
1182    626    374
1183    645    355
1184    636    364
1185    651    349
1186    633    367
1187    647    353
1188    667    333
1189    650    350
1190    650    350
1191    635    365
1192    663    337
1193    659    341
1194    647    353
1195    658    342
1196    659    341
1197    647    353
1198    670    330
1199    659    341
1200    650    350
1201    643    357
1202    703    297
1203    656    344
1204    661    339
1205    690    310
1206    675    325
1207    690    310
1208    666    334
1209    704    296
1210    673    327
1211    658    342
1212    693    307
1213    699    301
1214    703    297
1215    684    316
1216    677    323
1217    677    323
1218    706    294
1219    690    310
1220    699    301
1221    687    313
1222    688    312
1223    704    296
1224    687    313
1225    720    280
1226    709    291
1227    715    285
1228    705    295
1229    714    286
1230    697    303
1231    687    313
1232    713    287
1233    686    314
1234    739    261
1235    718    282
1236    697    303
1237    733    267
1238    699    301
1239    690    310
1240    733    267
1241    718    282
1242    699    301
1243    737    263
1244    753    247
1245    1396    604
1246    1464    536
1247    1441    559
1248    1460    540
1249    1488    512
1250    1477    523
1251    1442    558
1252    1456    544
1253    1441    559
1254    1457    543
1255    1468    532
1256    1440    560
1257    1467    533
1258    1489    511
1259    1481    519
1260    1480    520
1261    1493    507
1262    1450    550
1263    1487    513
1264    1464    536
1265    1513    487
1266    1483    517
1267    1507    493
1268    1519    481
1269    1523    477
1270    1512    488
1271    1485    515
1272    1512    488
1273    1483    517
1274    1509    491
1275    1498    502
1276    1535    465
1277    1544    456
1278    1521    479
1279    1550    450
1280    1513    487
1281    1544    456
1282    1552    448
1283    1546    454
1284    1553    447
1285    1539    461
1286    1527    473
1287    1548    452
1288    1532    468
1289    1540    460
1290    1529    471
1291    1552    448
1292    1542    458
1293    1577    423
1294    1554    446
1295    1546    454
1296    1546    454
1297    1567    433
1298    1548    452
1299    1584    416
1300    1558    442
1301    1552    448
1302    1569    431
1303    1541    459
1304    1605    395
1305    1600    400
1306    1599    401
1307    1612    388
1308    1583    417
1309    1582    418
1310    1581    419
1311    1579    421
1312    1574    426
1313    1577    423
1314    1563    437
1315    1585    415
1316    1591    409
1317    1602    398
1318    1566    434
1319    1616    384
1320    1596    404
1321    1604    396
1322    1612    388
1323    1587    413
1324    1572    428
1325    1615    385
1326    1604    396
1327    1602    398
1328    1640    360
1329    1613    387
1330    1625    375
1331    1617    383
1332    1613    387
1333    1630    370
1334    1604    396
1335    1606    394
1336    1650    350
1337    1644    356
1338    1621    379
1339    1598    402
1340    1687    313
1341    1662    338
1342    1647    353
1343    1654    346
1344    1638    362
1345    1626    374
1346    1637    363
1347    1682    318
1348    1642    358
1349    1641    359
1350    1647    353
1351    1661    339
1352    1670    330
1353    1628    372
1354    1661    339
1355    1693    307
1356    1696    304
1357    1664    336
1358    1678    322
1359    1651    349
1360    1702    298
1361    1684    316
1362    1672    328
1363    1680    320
1364    1708    292
1365    1680    320
1366    1697    303
1367    1675    325
1368    1697    303
1369    1692    308
1370    1708    292
1371    1706    294
1372    1672    328
1373    1684    316
1374    1670    330
1375    1683    317
1376    1695    305
1377    1708    292
1378    1706    294
1379    1673    327
1380    1711    289
1381    1710    290
1382    1693    307
1383    1723    277
1384    1720    280
1385    1732    268
1386    1714    286
1387    1726    274
1388    1725    275
1389    1734    266
1390    1710    290
1391    1717    283
1392    1720    280
1393    1727    273
1394    1740    260
1395    1718    282
1396    1703    297
1397    1711    289
1398    1715    285
1399    1728    272
1400    1729    271
1401    1702    298
1402    1738    262
1403    1735    265
1404    1727    273
1405    1718    282
1406    1750    250
1407    1749    251
1408    1752    248
1409    1736    264
1410    1739    261
1411    1769    231
1412    1751    249
1413    1730    270
1414    1752    248
1415    1746    254
1416    1776    224
1417    1723    277
1418    1739    261
1419    1756    244
1420    1754    246
1421    1737    263
1422    1732    268
1423    1756    244
1424    1751    249
1425    1765    235
1426    1757    243
1427    1769    231
1428    1761    239
1429    1752    248
1430    1757    243
1431    1745    255
1432    1774    226
1433    1764    236
1434    1775    225
1435    1759    241
1436    1803    197
1437    1756    244
1438    1755    245
1439    1754    246
1440    1744    256
1441    1773    227
1442    1782    218
1443    1770    230
1444    1780    220
1445    1789    211
1446    1769    231
1447    1781    219
1448    1769    231
1449    1793    207
1450    1788    212
1451    1783    217
1452    1770    230
1453    1789    211
1454    1774    226
1455    1795    205
1456    1769    231
1457    1777    223
1458    1788    212
1459    1775    225
1460    1789    211
1461    1814    186
1462    1798    202
1463    1794    206
1464    1809    191
1465    1801    199
1466    1799    201
1467    1803    197
1468    1828    172
1469    1798    202
1470    1794    206
1471    1786    214
1472    1799    201
1473    1823    177
1474    1803    197
1475    1821    179
1476    1839    161
1477    1821    179
1478    1836    164
1479    1836    164
1480    1811    189
1481    1808    192
1482    1822    178
1483    1828    172
1484    1814    186
1485    1801    199
1486    1836    164
1487    1821    179
1488    1844    156
1489    1814    186
1490    1813    187
1491    1813    187
1492    1806    194
1493    1802    198
1494    1807    193
1495    1818    182
1496    1844    156
1497    1834    166
1498    1834    166
1499    1844    156
1500    1831    169
1501    1830    170
1502    1864    136
1503    1844    156
1504    1842    158
1505    1851    149
1506    1852    148
1507    1835    165
1508    1851    149
1509    1843    157
1510    1837    163
1511    1833    167
1512    1834    166
1513    1852    148
1514    1842    158
1515    1842    158
1516    1850    150
1517    1855    145
1518    1832    168
1519    1855    145
1520    1821    179
1521    1844    156
1522    1845    155
1523    1858    142
1524    1855    145
1525    1847    153
1526    1857    143
1527    1832    168
1528    1823    177
1529    1853    147
1530    1854    146
1531    1878    122
1532    1860    140
1533    1857    143
1534    1878    122
1535    1873    127
1536    1858    142
1537    1859    141
1538    1863    137
1539    1879    121
1540    1844    156
1541    1865    135
1542    1861    139
1543    1852    148
1544    1853    147
1545    1845    155
1546    1850    150
1547    1879    121
1548    1867    133
1549    1859    141
1550    1868    132
1551    1867    133
1552    1874    126
1553    1884    116
1554    1871    129
1555    1883    117
1556    1884    116
1557    1870    130
1558    1875    125
1559    1861    139
1560    1884    116
1561    1879    121
1562    1878    122
1563    1888    112
1564    1879    121
1565    1857    143
1566    1864    136
1567    1890    110
1568    1879    121
1569    1871    129
1570    1866    134
1571    1880    120
1572    1897    103
1573    1901    99
1574    3783    217
1575    3739    261
1576    3764    236
1577    3769    231
1578    3785    215
1579    3788    212
1580    3751    249
1581    3755    245
1582    3752    248
1583    3780    220
1584    3781    219
1585    3806    194
1586    3768    232
1587    3755    245
1588    3797    203
1589    3777    223
1590    3777    223
1591    3753    247
1592    3810    190
1593    3777    223
1594    3782    218
1595    3774    226
1596    3784    216
1597    3782    218
1598    3812    188
1599    3789    211
1600    3794    206
1601    3794    206
1602    3796    204
1603    3776    224
1604    3800    200
1605    3827    173
1606    3813    187
1607    3813    187
1608    3784    216
1609    3815    185
1610    3802    198
1611    3795    205
1612    3828    172
1613    3811    189
1614    3812    188
1615    3817    183
1616    3816    184
1617    3801    199
1618    3827    173
1619    3815    185
1620    3807    193
1621    3807    193
1622    3813    187
1623    3830    170
1624    3823    177
1625    3814    186
1626    3829    171
1627    3819    181
1628    3831    169
1629    3836    164
1630    3817    183
1631    3813    187
1632    3840    160
1633    3821    179
1634    3824    176
1635    3820    180
1636    3812    188
1637    3833    167
1638    3816    184
1639    3807    193
1640    3840    160
1641    3832    168
1642    3853    147
1643    3855    145
1644    3825    175
1645    3847    153
1646    3859    141
1647    3831    169
1648    3851    149
1649    3836    164
1650    3858    142
1651    3844    156
1652    3844    156
1653    3836    164
1654    3849    151
1655    3841    159
1656    3854    146
1657    3846    154
1658    3855    145
1659    3853    147
1660    3836    164
1661    3854    146
1662    3857    143
1663    3851    149
1664    3867    133
1665    3849    151
1666    3841    159
1667    3861    139
1668    3851    149
1669    3870    130
1670    3837    163
1671    3833    167
1672    3862    138
1673    3852    148
1674    3855    145
1675    3865    135
1676    3854    146
1677    3859    141
1678    3880    120
1679    3867    133
1680    3846    154
1681    3860    140
1682    3836    164
1683    3872    128
1684    3872    128
1685    3848    152
1686    3852    148
1687    3882    118
1688    3877    123
1689    3871    129
1690    3864    136
1691    3856    144
1692    3878    122
1693    3873    127
1694    3873    127
1695    3874    126
1696    3851    149
1697    3884    116
1698    3899    101
1699    3876    124
1700    3882    118
1701    3869    131
1702    3901    99
1703    3889    111
1704    3867    133
1705    3871    129
1706    3901    99
1707    3878    122
1708    3877    123
1709    3881    119
1710    3873    127
1711    3906    94
1712    3859    141
1713    3899    101
1714    3878    122
1715    3884    116
1716    3863    137
1717    3871    129
1718    3889    111
1719    3870    130
1720    3875    125
1721    3883    117
1722    3891    109
1723    3890    110
1724    3896    104
1725    3873    127
1726    3882    118
1727    3892    108
1728    3899    101
1729    3874    126
1730    3902    98
1731    3887    113
1732    3883    117
1733    3895    105
1734    3888    112
1735    3899    101
1736    3878    122
1737    3910    90
1738    3898    102
1739    3900    100
1740    3900    100
1741    3916    84
1742    3903    97
1743    3907    93
1744    3886    114
1745    3889    111
1746    3903    97
1747    3908    92
1748    3901    99
1749    3898    102
1750    3905    95
1751    3909    91
1752    3900    100
1753    3904    96
1754    3915    85
1755    3896    104
1756    3898    102
1757    3910    90
1758    3919    81
1759    3897    103
1760    3898    102
1761    3913    87
1762    3895    105
1763    3915    85
1764    3935    65
1765    7833    167
1766    7841    159
1767    7836    164
1768    7823    177
1769    7831    169
1770    7813    187
1771    7810    190
1772    7829    171
1773    7846    154
1774    7818    182
1775    7835    165
1776    7816    184
1777    7831    169
1778    7844    156
1779    7816    184
1780    7839    161
1781    7816    184
1782    7826    174
1783    7841    159
1784    7843    157
1785    7823    177
1786    7839    161
1787    7845    155
1788    7827    173
1789    7846    154
1790    7837    163
1791    7810    190
1792    7855    145
1793    7847    153
1794    7837    163
1795    7848    152
1796    7838    162
1797    7846    154
1798    7861    139
1799    7826    174
1800    7855    145
1801    7854    146
1802    7864    136
1803    7826    174
1804    7839    161
1805    7852    148
1806    7849    151
1807    7865    135
1808    7843    157
1809    7868    132
1810    7829    171
1811    7867    133
1812    7885    115
1813    7854    146
1814    7852    148
1815    7867    133
1816    7855    145
1817    7861    139
1818    7848    152
1819    7855    145
1820    7860    140
1821    7871    129
1822    7875    125
1823    7853    147
1824    7872    128
1825    7866    134
1826    7875    125
1827    7868    132
1828    7873    127
1829    7859    141
1830    7856    144
1831    7864    136
1832    7879    121
1833    7882    118
1834    7868    132
1835    7882    118
1836    7881    119
1837    7885    115
1838    7863    137
1839    7873    127
1840    7869    131
1841    7879    121
1842    7871    129
1843    7868    132
1844    7876    124
1845    7890    110
1846    7894    106
1847    7869    131
1848    7865    135
1849    7886    114
1850    7874    126
1851    7862    138
1852    7895    105
1853    7881    119
1854    7881    119
1855    7887    113
1856    7879    121
1857    7893    107
1858    7889    111
1859    7880    120
1860    7908    92
1861    7901    99
1862    7895    105
1863    7887    113
1864    7900    100
1865    7890    110
1866    7912    88
1867    7887    113
1868    7886    114
1869    7879    121
1870    7900    100
1871    7872    128
1872    7895    105
1873    7905    95
1874    7887    113
1875    7906    94
1876    7918    82
1877    7902    98
1878    7910    90
1879    7892    108
1880    7902    98
1881    7903    97
1882    7899    101
1883    7905    95
1884    7908    92
1885    7894    106
1886    7916    84
1887    7915    85
1888    7896    104
1889    7906    94
1890    7888    112
1891    7903    97
1892    7897    103
1893    7904    96
1894    7910    90
1895    7894    106
1896    7912    88
1897    7906    94
1898    7911    89
1899    7915    85
1900    7883    117
1901    7909    91
1902    7921    79
1903    7920    80
1904    7914    86
1905    7917    83
1906    7906    94
1907    7897    103
1908    7917    83
1909    7913    87
1910    7915    85
1911    7911    89
1912    7899    101
1913    7911    89
1914    7905    95
1915    7910    90
1916    7904    96
1917    7913    87
1918    7924    76
1919    7931    69
1920    7908    92
1921    7923    77
1922    7909    91
1923    7930    70
1924    7912    88
1925    7910    90
1926    7937    63
1927    7913    87
1928    7908    92
1929    7929    71
1930    7916    84
1931    7928    72
1932    7915    85
1933    7915    85
1934    7925    75
1935    7924    76
1936    7915    85
1937    7939    61
1938    7924    76
1939    7925    75


==> ExperimentalData/rk2data.txt <==
2014-04-29,16:42
1   500   0   0
2   500   0   0
3   500   0   0
4   500   0   0
5   379   121   0
6   305   195   0
7   170   286   44
8   163   230   107
9   76   203   221
10   68   129   303
11   65   191   744
12   63   138   799
13   67   177   1756
14   49   93   1858
15   20   59   1921
16   21   70   3909
17   20   49   3931
18   26   62   7912
19   13   24   7963
20   10   21   7969
21   10   15   16975
22   8   11   17981


==> ExperimentalData/rk3data.txt <==
2014-04-29,16:30
1   500   0   0
2   500   0   0
3   500   0   0
4   500   0   0
5   461   39   0
6   472   28   0
7   412   81   7
8   375   119   6
9   276   194   30
10   240   193   67
11   147   187   166
12   122   148   230
13   75   102   323
14   77   150   773
15   107   160   1733
16   78   76   1846
17   40   54   1906
18   44   59   3896
19   34   35   3931
20   32   25   7943
21   24   21   16455
22   17   7   12476


==> ExperimentalData/rk4data.txt <==
2014-04-29,16:30
1   500   0   0
2   500   0   0
3   500   0   0
4   500   0   0
5   488   12   0
6   486   14   0
7   477   23   0
8   472   26   2
9   437   61   2
10   424   66   10
11   358   118   24
12   286   146   68
13   252   145   103
14   194   125   181
15   139   92   269
16   226   134   640
17   150   83   767
18   54   25   421
19   37   13   450
20   50   21   929
21   80   18   1902
22   179   15   4806
23   91   7   3902
24   74   3   3923

